Population genomics of intrapatient HIV-1 evolution

Many microbial populations rapidly adapt to changing environments with multiple variants competing for survival. To quantify such complex evolutionary dynamics in vivo, time resolved and genome wide data including rare variants are essential. We performed whole-genome deep sequencing of HIV-1 populations in 9 untreated patients, with 6-12 longitudinal samples per patient spanning 5-8 years of infection. We show that patterns of minor diversity are reproducible between patients and mirror global HIV-1 diversity, suggesting a universal landscape of fitness costs that control diversity. Reversions towards the ancestral HIV-1 sequence are observed throughout infection and account for almost one third of all sequence changes. Reversion rates depend strongly on conservation. Frequent recombination limits linkage disequilibrium to about 100bp in most of the genome, but strong hitch-hiking due to short range linkage limits diversity.

==> tables/S1_samples.csv <==
id	patient	days since infection	viral load	CD4+ count	templates approx	dilutions	F1	F2	F3	F4	F5	F6	comments
p1_sample_1	p1	49	499	537	33.2666666667	1:10 (0/2)	ok	ok	ok	ok	ok	ok	
p1_sample_2	p1	489	6900	545	460	1:100 (1/2)	ok	ok	ok	ok	end lower	ok	
p1_sample_3	p1	1011	5700	600	380	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p1_sample_4	p1	1181	11000	0	733.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_5	p1	1209	11000	560	733.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p1_sample_6	p1	1320	6600	510	440	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_7	p1	1788	9800	530	653.3333333333	1:100 (1/2)	ok	ok	ok	ok	low diversity	ok	
p1_sample_8	p1	2230	39000	450	2600	1:100 (2/2)	ok	ok	ok	ok	low	ok	
p1_sample_9	p1	2505	292000	430	19466.6666666667	1:1000 (2/2)	ok	ok	ok	ok	low	ok	
p1_sample_10	p1	2566	240000	580	16000	1:10000 (1/2)	ok	ok	ok	ok	low	ok	
p1_sample_11	p1	2849	501000	420	33400	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_12	p1	2923	648000	340	43200	1:10000 (2/2)	ok	ok	ok	ok	ok	ok	
p2_sample_1	p2	74	31100	1185	2073.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p2_sample_2	p2	561	1800	1033	120	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p2_sample_3	p2	936	1800	760	120	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p2_sample_4	p2	1255	11700	731	780	1:10 (2/2)	ok	ok	ok	ok	low	ok	
p2_sample_5	p2	1628	1200	644	80	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p2_sample_6	p2	2018	1070	369	71.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_1	p3	103	17300	694	1153.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_2	p3	458	66000	639	4400	1:1000 (1/2)	ok	ok	ok	ok	ok	ok	
p3_sample_3	p3	754	12300	591	820	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_4	p3	1083	13000	511	866.6666666667	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p3_sample_5	p3	1433	12000	543	800	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p3_sample_6	p3	1891	16000	500	1066.6666666667	1:100 (2/2)	ok	ok	ok	ok	miss	ok	
p3_sample_7	p3	1963	38000		2533.3333333333	1:100 (1/2)	ok	ok	low	ok	ok	ok	
p3_sample_8	p3	2301	75000	380	5000	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_9	p3	2684	120000	310	8000	1:100 (2/2)	ok	miss	ok	ok	miss	ok	
p3_sample_10	p3	3036	49000	140	3266.6666666667	1:1000 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_1	p5	132	49	521	3.2666666667	1:10 (0/2)	miss	ok	ok	ok	ok	ok	
p5_sample_2	p5	301	900	702	60	1:10 (2/2)	ok	ok	ok	ok	miss	ok	
p5_sample_3	p5	711	1400	430	93.3333333333	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_4	p5	1055	8400	500	560	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p5_sample_5	p5	1412	2600	382	173.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p5_sample_6	p5	1811	10700	333	713.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_7	p5	2147	8770	228	584.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_1	p6	46	6800	480	453.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_2	p6	102	2900	440	193.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p6_sample_3	p6	958	100	590	6.6666666667	1:10 (1/2)	end lower	ok	ok	ok	miss	ok	
p6_sample_4	p6	1277	2600	630	173.3333333333	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_5	p6	1708	700	550	46.6666666667	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p6_sample_6	p6	2162	3280	418	218.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_7	p6	2540	34700	287	2313.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_1	p8	64	2900	460	193.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	low	
p8_sample_2	p8	177	3900		260	1:100 (2/2)	ok	low	ok	ok	ok	ok	
p8_sample_3	p8	547	12400	1271	826.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_4	p8	980	37900	535	2526.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_5	p8	1414	34200	335	2280	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_6	p8	1787	103000	430	6866.6666666667	1:1000 (2/2)	ok	ok	low	ok	ok	ok	
p8_sample_7	p8	2185	530000	378	35333.3333333333	1:10000 (1/2)	ok	ok	ok	ok	ok	ok	
p9_sample_1	p9	180	2300	720	153.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_2	p9	301	2000		133.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_3	p9	887	1000	870	66.6666666667	1:10 (0/2)	ok	ok	ok	ok	ok	ok	
p9_sample_4	p9	1267	1100	1000	73.3333333333	1:10 (2/2)	ok	ok	ok	miss	miss	ok	
p9_sample_5	p9	1889	3900	1094	260	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_6	p9	2288	120000	1150	8000	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p9_sample_7	p9	2682	28800	669	1920	1:1000 (1/2)	ok	ok	ok	ok	miss	ok	
p9_sample_8	p9	3029	35000	158	2333.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p10_sample_1	p10	18	0	0	0	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p10_sample_2	p10	51	594000	0	39600		ok	ok	ok	ok	miss	ok	
p10_sample_3	p10	53	164000	420	10933.3333333333	1:10 (2/2)	end lower	ok	low	ok	miss	miss	
p10_sample_4	p10	359	0		0	1:1 (1/1)	ok	ok	ok	ok	miss	ok	
p10_sample_5	p10	515	0	480	0	1:10 (0/2)	miss	miss	miss	ok	miss	miss	
p10_sample_6	p10	897	0	430	0	1:10 (2/2)	ok	ok	ok	ok	miss	ok	
p10_sample_7	p10	989	0	460	0	1:100 (1/2)	ok	ok	ok	miss	miss	miss	
p10_sample_8	p10	2214	12000		800	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p10_sample_9	p10	2241	10500		700	1:10 (0/2)	ok	ok	ok	ok	miss	ok	
p11_sample_1	p11	337	12700	850	846.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_2	p11	460	18100	845	1206.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p11_sample_3	p11	700	28000	690	1866.6666666667	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p11_sample_4	p11	1154	13000	566	866.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_5	p11	1524	63000	663	4200	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_6	p11	1878	476000	423	31733.3333333333	1:1000 (1/2)	ok	ok	ok	ok	miss	ok	
p11_sample_7	p11	2171	28000	251	1866.6666666667	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	


==> tables/samples.csv <==
id	patient	date	days since infection	viral load	CD4+ count	templates approx	dilutions	F1	F2	F3	F4	F5	F6	comments
p1_sample_1	p1	08/11/1996	49	499	537	33.2666666667	1:10 (0/2)	ok	ok	ok	ok	ok	ok	
p1_sample_2	p1	22/01/1998	489	6900	545	460	1:100 (1/2)	ok	ok	ok	ok	end lower	ok	
p1_sample_3	p1	28/06/1999	1011	5700	600	380	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p1_sample_4	p1	15/12/1999	1181	11000	0	733.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_5	p1	12/01/2000	1209	11000	560	733.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p1_sample_6	p1	02/05/2000	1320	6600	510	440	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_7	p1	13/08/2001	1788	9800	530	653.3333333333	1:100 (1/2)	ok	ok	ok	ok	low diversity	ok	
p1_sample_8	p1	29/10/2002	2230	39000	450	2600	1:100 (2/2)	ok	ok	ok	ok	low	ok	
p1_sample_9	p1	31/07/2003	2505	292000	430	19466.6666666667	1:1000 (2/2)	ok	ok	ok	ok	low	ok	
p1_sample_10	p1	30/09/2003	2566	240000	580	16000	1:10000 (1/2)	ok	ok	ok	ok	low	ok	
p1_sample_11	p1	09/07/2004	2849	501000	420	33400	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p1_sample_12	p1	21/09/2004	2923	648000	340	43200	1:10000 (2/2)	ok	ok	ok	ok	ok	ok	
p2_sample_1	p2	10/10/2002	74	31100	1185	2073.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p2_sample_2	p2	09/02/2004	561	1800	1033	120	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p2_sample_3	p2	18/02/2005	936	1800	760	120	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p2_sample_4	p2	03/01/2006	1255	11700	731	780	1:10 (2/2)	ok	ok	ok	ok	low	ok	
p2_sample_5	p2	11/01/2007	1628	1200	644	80	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p2_sample_6	p2	05/02/2008	2018	1070	369	71.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_1	p3	27/01/2000	103	17300	694	1153.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_2	p3	16/01/2001	458	66000	639	4400	1:1000 (1/2)	ok	ok	ok	ok	ok	ok	
p3_sample_3	p3	08/11/2001	754	12300	591	820	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_4	p3	03/10/2002	1083	13000	511	866.6666666667	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p3_sample_5	p3	18/09/2003	1433	12000	543	800	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p3_sample_6	p3	19/12/2004	1891	16000	500	1066.6666666667	1:100 (2/2)	ok	ok	ok	ok	miss	ok	
p3_sample_7	p3	01/03/2005	1963	38000		2533.3333333333	1:100 (1/2)	ok	ok	low	ok	ok	ok	
p3_sample_8	p3	02/02/2006	2301	75000	380	5000	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p3_sample_9	p3	20/02/2007	2684	120000	310	8000	1:100 (2/2)	ok	miss	ok	ok	miss	ok	
p3_sample_10	p3	07/02/2008	3036	49000	140	3266.6666666667	1:1000 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_1	p5	23/04/2003	132	49	521	3.2666666667	1:10 (0/2)	miss	ok	ok	ok	ok	ok	
p5_sample_2	p5	09/10/2003	301	900	702	60	1:10 (2/2)	ok	ok	ok	ok	miss	ok	
p5_sample_3	p5	22/11/2004	711	1400	430	93.3333333333	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_4	p5	01/11/2005	1055	8400	500	560	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p5_sample_5	p5	24/10/2006	1412	2600	382	173.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p5_sample_6	p5	27/11/2007	1811	10700	333	713.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p5_sample_7	p5	28/10/2008	2147	8770	228	584.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_1	p6	26/11/2002	46	6800	480	453.3333333333	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_2	p6	21/01/2003	102	2900	440	193.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p6_sample_3	p6	26/05/2005	958	100	590	6.6666666667	1:10 (1/2)	end lower	ok	ok	ok	miss	ok	
p6_sample_4	p6	10/04/2006	1277	2600	630	173.3333333333	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_5	p6	15/06/2007	1708	700	550	46.6666666667	1:10 (1/2)	ok	ok	ok	ok	miss	ok	
p6_sample_6	p6	11/09/2008	2162	3280	418	218.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p6_sample_7	p6	24/09/2009	2540	34700	287	2313.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_1	p8	15/07/1998	64	2900	460	193.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	low	
p8_sample_2	p8	05/11/1998	177	3900		260	1:100 (2/2)	ok	low	ok	ok	ok	ok	
p8_sample_3	p8	10/11/1999	547	12400	1271	826.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_4	p8	16/01/2001	980	37900	535	2526.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_5	p8	26/03/2002	1414	34200	335	2280	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p8_sample_6	p8	03/04/2003	1787	103000	430	6866.6666666667	1:1000 (2/2)	ok	ok	low	ok	ok	ok	
p8_sample_7	p8	05/05/2004	2185	530000	378	35333.3333333333	1:10000 (1/2)	ok	ok	ok	ok	ok	ok	
p9_sample_1	p9	10/03/1997	180	2300	720	153.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_2	p9	09/07/1997	301	2000		133.3333333333	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_3	p9	15/02/1999	887	1000	870	66.6666666667	1:10 (0/2)	ok	ok	ok	ok	ok	ok	
p9_sample_4	p9	01/03/2000	1267	1100	1000	73.3333333333	1:10 (2/2)	ok	ok	ok	miss	miss	ok	
p9_sample_5	p9	13/11/2001	1889	3900	1094	260	1:10 (2/2)	ok	ok	ok	ok	ok	ok	
p9_sample_6	p9	17/12/2002	2288	120000	1150	8000	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p9_sample_7	p9	15/01/2004	2682	28800	669	1920	1:1000 (1/2)	ok	ok	ok	ok	miss	ok	
p9_sample_8	p9	27/12/2004	3029	35000	158	2333.3333333333	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p10_sample_1	p10	21/06/1990	18	0	0	0	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	
p10_sample_2	p10	24/07/1990	51	594000	0	39600		ok	ok	ok	ok	miss	ok	
p10_sample_3	p10	26/07/1990	53	164000	420	10933.3333333333	1:10 (2/2)	end lower	ok	low	ok	miss	miss	
p10_sample_4	p10	28/05/1991	359	0		0	1:1 (1/1)	ok	ok	ok	ok	miss	ok	
p10_sample_5	p10	31/10/1991	515	0	480	0	1:10 (0/2)	miss	miss	miss	ok	miss	miss	
p10_sample_6	p10	16/11/1992	897	0	430	0	1:10 (2/2)	ok	ok	ok	ok	miss	ok	
p10_sample_7	p10	16/02/1993	989	0	460	0	1:100 (1/2)	ok	ok	ok	miss	miss	miss	
p10_sample_8	p10	25/06/1996	2214	12000		800	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p10_sample_9	p10	22/07/1996	2241	10500		700	1:10 (0/2)	ok	ok	ok	ok	miss	ok	
p11_sample_1	p11	19/04/2001	337	12700	850	846.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_2	p11	20/08/2001	460	18100	845	1206.6666666667	1:100 (1/2)	ok	ok	ok	ok	ok	ok	
p11_sample_3	p11	17/04/2002	700	28000	690	1866.6666666667	1:10 (1/2)	ok	ok	ok	ok	ok	ok	
p11_sample_4	p11	15/07/2003	1154	13000	566	866.6666666667	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_5	p11	19/07/2004	1524	63000	663	4200	1:100 (2/2)	ok	ok	ok	ok	ok	ok	
p11_sample_6	p11	08/07/2005	1878	476000	423	31733.3333333333	1:1000 (1/2)	ok	ok	ok	ok	miss	ok	
p11_sample_7	p11	27/04/2006	2171	28000	251	1866.6666666667	1:1000 (2/2)	ok	ok	ok	ok	ok	ok	

